The Time-Triggered Wireless Architecture

Wirelessly interconnected sensors, actuators, and controllers promise greater flexibility, lower installation and maintenance costs, and higher robustness in harsh conditions than wired solutions. However, to facilitate the adoption of wireless communication in cyber-physical systems (CPS), the functional and non-functional properties must be similar to those known from wired architectures. We thus present Time-Triggered Wireless (TTW), a wireless architecture for multi-mode CPS that offers reliable communication with guarantees on end-to-end delays among distributed applications executing on low-cost, low-power embedded devices. We achieve this by exploiting the high reliability and deterministic behavior of a synchronous transmission based communication stack we design, and by coupling the timings of distributed task executions and message exchanges across the wireless network by solving a novel co-scheduling problem. While some of the concepts in TTW have existed for some time and TTW has already been successfully applied for feedback control and coordination of multiple mechanical systems with closed-loop stability guarantees, this paper presents the key algorithmic, scheduling, and networking mechanisms behind TTW, along with their experimental evaluation, which have not been known so far. TTW is open source and ready to use: ttw.ethz.ch

==> Tables/KPIs.csv <==
%1test failed
%2not enough samples


\begin{tabular}{@{}cc@{\qquad}c@{\quad}c@{\quad}c@{\quad}c@{}c@{\qquad}c@{\quad}c@{\quad}c@{\quad}c@{}}
\toprule
&\textbf{Slots per}&\multicolumn{4}{c}{\textbf{Round length}}&&\multicolumn{4}{c}{\textbf{Energy savings}}\\
\textbf{Payload}&\textbf{round}&\multicolumn{4}{c}{\Tround [\ms]}&&\multicolumn{4}{c}{$E$ [\%]}\\\cmidrule(){3-6}\cmidrule(){8-11}
$L$ [\bytes]&\nslots [ . ]&Series 1&Series 2&Series 3&Model&&S. 1&S. 2&S. 3&Model\\
\toprule
&5&42.3{\ssymbol{0}}&42.3{\ssymbol{0}}&42.3{\ssymbol{2}}&42.52&&25{\ssymbol{0}}&31{\ssymbol{0}}&29{\ssymbol{2}}&34\\
8&10&77.21{\ssymbol{0}}&77.24{\ssymbol{0}}&77.24{\ssymbol{2}}&77.52&&34{\ssymbol{0}}&36{\ssymbol{0}}&34{\ssymbol{2}}&38\\
&30&217.01{\ssymbol{0}}&217.01{\ssymbol{0}}&217.01{\ssymbol{0}}&217.52&&38{\ssymbol{0}}&39{\ssymbol{0}}&39{\ssymbol{0}}&41\\
\midrule
&5&52.22{\ssymbol{0}}&52.22{\ssymbol{0}}&52.22{\ssymbol{2}}&52.52&&25{\ssymbol{0}}&24{\ssymbol{0}}&22{\ssymbol{2}}&28\\
16&10&97.04{\ssymbol{0}}&97.08{\ssymbol{0}}&97.08{\ssymbol{2}}&97.52&&28{\ssymbol{0}}&29{\ssymbol{0}}&30{\ssymbol{2}}&32\\
&30&276.52{\ssymbol{0}}&276.52{\ssymbol{0}}&276.49{\ssymbol{2}}&277.52&&32{\ssymbol{0}}&33{\ssymbol{0}}&32{\ssymbol{2}}&34\\
\midrule
&5&104.77{\ssymbol{0}}&104.74{\ssymbol{0}}&104.74{\ssymbol{2}}&105.02&&8{\ssymbol{0}}&8{\ssymbol{0}}&9{\ssymbol{2}}&14\\
64&10&202.09{\ssymbol{0}}&202.12{\ssymbol{0}}&202.09{\ssymbol{0}}&202.52&&8{\ssymbol{0}}&12{\ssymbol{0}}&12{\ssymbol{0}}&16\\
&30&591.49{\ssymbol{0}}&591.52{\ssymbol{0}}&591.49{\ssymbol{2}}&592.52&&13{\ssymbol{0}}&11{\ssymbol{0}}&14{\ssymbol{2}}&17\\
\bottomrule
\end{tabular}


==> Tables/README_tables.txt <==
%
% Workflow for complex tables in Latex
%

Tables are prepared in the excel sheet: 

tables_prep.xsl

There is one table per tab. The table are saved as plain text (Save As/ ... Text (MS-DOS) ) then inserted directly in the tex file using \input{my_table.txt}.

Don't forget to save tables_prep once your done modifying!!

/!\/!\/!\/!\/!\/!\

DO NOT UPDATE THE .TXT FILE DIRECTLY !

/!\/!\/!\/!\/!\/!\

If modifications are required, modify tables_prep and export the new table as a text file.




==> Tables/boltWCET.csv <==
\begin{tabular}{ @{}c@{\qquad}c@{\qquad}c@{}}
\toprule
\textbf{Payload}~[\bytes]&{\bf \opread}~[\us]&{\bf \opwrite}~[\us]\\
\midrule
$L$&102+2$\times L$&108+2$\times L$\\
\midrule
8&118&124\\
16&134&140\\
64&230&236\\
\bottomrule
\end{tabular}


==> Tables/mapping.csv <==
%  Task  mapping  table                                 
\begin{tabular} {@{}l     c    c     c     c     c     c  @{} }
 \toprule                                
 \textbf{Node}  &  \multicolumn{6}{c@{}}{\bf  Mapped  tasks}                              \\
 \midrule                                
  Node    1 & $ T 1 $ & $ T 3 $ & $ T 4 $ & $ T 6 $ & $ T 25 $ & $ T 27 $ \\
  Node    2 & $ T 7 $ & $ T 9 $ & $ T 10 $ & $ T 12 $ & $   $ & $   $ \\
  Node    3 & $ T 13 $ & $ T 15 $ & $ T 16 $ & $ T 18 $ & $   $ & $   $ \\
  Node    4 & $ T 22 $ & $ T 24 $ & $   $ & $   $ & $   $ & $   $ \\
  Node    5 & $ T 28 $ & $ T 30 $ & $   $ & $   $ & $   $ & $   $ \\
  Node    6 & $ T 2 $ & $ T 8 $ & $ T 14 $ & $   $ & $   $ & $   $ \\
  Node    7 & $ T 5 $ & $ T 11 $ & $ T 17 $ & $ T 23 $ & $ T 26 $ & $ T 29 $ \\
  Node    8 & $ T 31 $ & $ T 33 $ & $ T 34 $ & $ T 36 $ & $   $ & $   $ \\
  Node    9 & $ T 37 $ & $ T 39 $ & $ T 40 $ & $ T 42 $ & $   $ & $   $ \\
  Node    10 & $ T 52 $ & $ T 54 $ & $   $ & $   $ & $   $ & $   $ \\
  Node    11 & $ T 55 $ & $ T 57 $ & $   $ & $   $ & $   $ & $   $ \\
  Node    12 & $ T 32 $ & $ T 38 $ & $ T 56 $ & $   $ & $   $ & $   $ \\
  Node    13 & $ T 35 $ & $ T 41 $ & $ T 53 $ & $   $ & $   $ & $   $ \\
 \bottomrule                                
\end{tabular}                                 


==> Tables/modes.csv <==
%  Mode  table                               
\begin{tabular}  {@{}  l   c     c  c   c    c    c    c    c @{} }
 \toprule                              
 \textbf{Mode} & \textbf{Application}    &  \textbf{Period  (s)}  &  \textbf{Deadline  (s)}  &  \multicolumn{5}{c@{}}{\bf  Chain}                    \\
 \toprule                              
 \multirow{5}{*}{$M_1$} & $ A 1 $ & 20 & 20 & $ T1 $ & $ M1 $ & $ T2 $ & $ M2 $ & $ T3 $ \\
  & $ A 3 $ & 20 & 10 & $ T7 $ & $ M5 $ & $ T8 $ & $ M6 $ & $ T9 $ \\
  & $ A 4 $ & 20 & 20 & $ T10 $ & $ M7 $ & $ T11 $ & $ M8 $ & $ T12 $ \\
  & $ A 8 $ & 40 & 40 & $ T22 $ & $ M15 $ & $ T23 $ & $ M16 $ & $ T24 $ \\
  & $ A 10 $ & 80 & 80 & $ T28 $ & $ M19 $ & $ T29 $ & $ M20 $ & $ T30 $ \\
 \midrule                              
 \multirow{4}{*}{$M_2$} & $ A 1 $ & 20 & 20 & $ T1 $ & $ M1 $ & $ T2 $ & $ M2 $ & $ T3 $ \\
  & $ A 3 $ & 10 & 20 & $ T7 $ & $ M5 $ & $ T8 $ & $ M6 $ & $ T9 $ \\
  & $ A 4 $ & 20 & 20 & $ T10 $ & $ M7 $ & $ T11 $ & $ M8 $ & $ T12 $ \\
  & $ A 6 $ & 10 & 10 & $ T16 $ & $ M11 $ & $ T17 $ & $ M12 $ & $ T18 $ \\
 \midrule                              
 \multirow{6}{*}{$M_3$} & $ A 3 $ & 20 & 10 & $ T7 $ & $ M5 $ & $ T8 $ & $ M6 $ & $ T9 $ \\
  & $ A 9 $ & 80 & 80 & $ T25 $ & $ M17 $ & $ T26 $ & $ M18 $ & $ T27 $ \\
  & $ A 10 $ & 80 & 80 & $ T28 $ & $ M19 $ & $ T29 $ & $ M20 $ & $ T30 $ \\
  & $ A 11 $ & 20 & 20 & $ T31 $ & $ M21 $ & $ T32 $ & $ M22 $ & $ T33 $ \\
  & $ A 14 $ & 10 & 10 & $ T40 $ & $ M27 $ & $ T41 $ & $ M28 $ & $ T42 $ \\
  & $ A 18 $ & 40 & 40 & $ T52 $ & $ M35 $ & $ T53 $ & $ M36 $ & $ T54 $ \\
 \midrule                              
 \multirow{7}{*}{$M_4$} & $ A 2 $ & 20 & 20 & $ T4 $ & $ M3 $ & $ T5 $ & $ M4 $ & $ T6 $ \\
  & $ A 3 $ & 20 & 10 & $ T7 $ & $ M5 $ & $ T8 $ & $ M6 $ & $ T9 $ \\
  & $ A 5 $ & 20 & 10 & $ T13 $ & $ M9 $ & $ T14 $ & $ M10 $ & $ T15 $ \\
  & $ A 6 $ & 10 & 10 & $ T16 $ & $ M11 $ & $ T17 $ & $ M12 $ & $ T18 $ \\
  & $ A 9 $ & 80 & 80 & $ T25 $ & $ M17 $ & $ T26 $ & $ M18 $ & $ T27 $ \\
  & $ A 12 $ & 20 & 20 & $ T34 $ & $ M23 $ & $ T35 $ & $ M24 $ & $ T36 $ \\
  & $ A 19 $ & 80 & 40 & $ T55 $ & $ M37 $ & $ T56 $ & $ M38 $ & $ T57 $ \\
 \midrule                              
 \multirow{4}{*}{$M_5$} & $ A 2 $ & 20 & 20 & $ T4 $ & $ M3 $ & $ T5 $ & $ M4 $ & $ T6 $ \\
  & $ A 4 $ & 20 & 20 & $ T10 $ & $ M7 $ & $ T11 $ & $ M8 $ & $ T12 $ \\
  & $ A 12 $ & 20 & 20 & $ T34 $ & $ M23 $ & $ T35 $ & $ M24 $ & $ T36 $ \\
  & $ A 13 $ & 20 & 20 & $ T37 $ & $ M25 $ & $ T38 $ & $ M26 $ & $ T39 $ \\
 \bottomrule                              
\end{tabular}                               


==> Tables/solvingTimes.csv <==
\begin{tabular}{@{}l@{\qquad}c@{\qquad}c@{\qquad}c@{\qquad}c@{\qquad}c@{}}
\toprule
&\mode{1}&\mode{2}&\mode{3}&\mode{4}&\mode{5} \\
\midrule
\textbf{No inheritance}&5&$\approx$ 0&7&294&$\approx$ 0 \\
\textbf{Minimal inheritance}&8&$\approx$ 0&$\approx$ 0&216&$\approx$ 0 \\
\textbf{Full inheritance}&3&33&2&43&578 \\
\bottomrule
\end{tabular}


==> Tables/triscale_param.csv <==
\begin{tabularx}{\linewidth}{@{}Xc@{\qquad}c@{\qquad}cc@{\qquad}cc@{}}\toprule
&\multicolumn{6}{c}{\textbf{Evaluation Objectives}}\\\cmidrule(l){2-7}
\textbf{Performance dimension}&Metric&Convergence&\multicolumn{2}{c@{\qquad}}{KPI}&\multicolumn{2}{c}{Var.Score}\\%\cmidrule(r{\quad}l){2-2}\cmidrule(rl){3-3}\cmidrule(l{\,}r{\,}){4-5}\cmidrule(l){6-7}
%&Measure&Exp.&Perc.&Conf.&Perc.&Conf.\\\midrule
\midrule
Round length~--~\Tround&max&False&95th&95\%&median&75\%\\
Energy savings~--~$E$&median&False&5th&95\%&median&75\%\\\bottomrule

\end{tabularx}

